Neural network-enhanced integrators for simulating ordinary differential equations

Numerous applications necessitate the computation of numerical solutions to differential equations across a wide range of initial conditions and system parameters, which feeds the demand for efficient yet accurate numerical integration methods.This study proposes a neural network (NN) enhancement of classical numerical integrators. NNs are trained to learn integration errors, which are then used as additive correction terms in numerical schemes. The performance of these enhanced integrators is compared with well-established methods through numerical studies, with a particular emphasis on computational efficiency. Analytical properties are examined in terms of local errors and backward error analysis. Embedded Runge-Kutta schemes are then employed to develop enhanced integrators that mitigate generalization risk, ensuring that the neural network's evaluation in previously unseen regions of the state space does not destabilize the integrator. It is guaranteed that the enhanced integrators perform at least as well as the desired classical Runge-Kutta schemes. The effectiveness of the proposed approaches is demonstrated through extensive numerical studies using a realistic model of a wind turbine, with parameters derived from the established simulation framework OpenFast.

==> figures/results_far_from_training_data/comparison_results_median_Error_vs_time_far.pdf_tex <==
%% Creator: Inkscape 1.1.2 (0a00cf5339, 2022-02-04), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'comparison_results_median_Error_vs_time_far.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{961.50469971bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.45885175)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{comparison_results_median_Error_vs_time_far.pdf}}%
    \put(0.08222221,0.02917333){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}-0.50\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{comparison_results_median_Error_vs_time_far.pdf}}%
    \put(0.18722593,0.02917333){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}-0.25\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{comparison_results_median_Error_vs_time_far.pdf}}%
    \put(0.29222966,0.02917333){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0.00\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{comparison_results_median_Error_vs_time_far.pdf}}%
    \put(0.39723336,0.02917333){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0.25\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{comparison_results_median_Error_vs_time_far.pdf}}%
    \put(0.50223709,0.02917333){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0.50\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{comparison_results_median_Error_vs_time_far.pdf}}%
    \put(0.60724078,0.02917333){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0.75\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{comparison_results_median_Error_vs_time_far.pdf}}%
    \put(0.71224454,0.02917333){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}1.00\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{comparison_results_median_Error_vs_time_far.pdf}}%
    \put(0.81724824,0.02917333){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}1.25\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{comparison_results_median_Error_vs_time_far.pdf}}%
    \put(0.92225194,0.02917333){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}1.50\end{tabular}}}}%
    \put(0.52823943,0.01092134){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\log_{10}(\delta_t)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{comparison_results_median_Error_vs_time_far.pdf}}%
    \put(0.04992663,0.05581589){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}-13\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{comparison_results_median_Error_vs_time_far.pdf}}%
    \put(0.04992663,0.10462425){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}-12\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{comparison_results_median_Error_vs_time_far.pdf}}%
    \put(0.04992663,0.15343265){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}-11\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{comparison_results_median_Error_vs_time_far.pdf}}%
    \put(0.04992663,0.20224103){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}-10\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{comparison_results_median_Error_vs_time_far.pdf}}%
    \put(0.04992663,0.25104943){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}-9\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{comparison_results_median_Error_vs_time_far.pdf}}%
    \put(0.04992663,0.29985781){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}-8\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{comparison_results_median_Error_vs_time_far.pdf}}%
    \put(0.04992663,0.34866621){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}-7\end{tabular}}}}%
    \put(0.01855197,0.22725641){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\log_{10}(\delta_e)$\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{comparison_results_median_Error_vs_time_far.pdf}}%
    \put(0.20366661,0.43447556){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}enhanced Heun\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{comparison_results_median_Error_vs_time_far.pdf}}%
    \put(0.38832348,0.43447556){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}hybrid enhanced Heun\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=19]{comparison_results_median_Error_vs_time_far.pdf}}%
    \put(0.6239717,0.43447556){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}RK3\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=20]{comparison_results_median_Error_vs_time_far.pdf}}%
    \put(0.72279205,0.43447556){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Heun + Richardson\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> figures/results_far_from_training_data/comparison_results_state_evolution.pdf_tex <==
%% Creator: Inkscape 1.1.2 (0a00cf5339, 2022-02-04), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'comparison_results_state_evolution.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1014.88751221bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.46256143)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{comparison_results_state_evolution.pdf}}%
    \put(0.09565099,0.0502642){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0.0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{comparison_results_state_evolution.pdf}}%
    \put(0.20561392,0.0502642){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}2.5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{comparison_results_state_evolution.pdf}}%
    \put(0.31557684,0.0502642){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}5.0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{comparison_results_state_evolution.pdf}}%
    \put(0.42553977,0.0502642){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}7.5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{comparison_results_state_evolution.pdf}}%
    \put(0.53550267,0.0502642){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}10.0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{comparison_results_state_evolution.pdf}}%
    \put(0.64546563,0.0502642){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}12.5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{comparison_results_state_evolution.pdf}}%
    \put(0.75542854,0.0502642){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}15.0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{comparison_results_state_evolution.pdf}}%
    \put(0.8653915,0.0502642){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}17.5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{comparison_results_state_evolution.pdf}}%
    \put(0.9753544,0.0502642){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}20.0\end{tabular}}}}%
    \put(0.51603256,0.01120446){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textsl{t} in s\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{comparison_results_state_evolution.pdf}}%
    \put(0.07249572,0.07965457){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{comparison_results_state_evolution.pdf}}%
    \put(0.07249572,0.13420066){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{comparison_results_state_evolution.pdf}}%
    \put(0.07249572,0.18874673){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{comparison_results_state_evolution.pdf}}%
    \put(0.07249572,0.24329282){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.3\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{comparison_results_state_evolution.pdf}}%
    \put(0.07249572,0.2978389){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.4\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{comparison_results_state_evolution.pdf}}%
    \put(0.07249572,0.35238498){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{comparison_results_state_evolution.pdf}}%
    \put(0.07249572,0.40693106){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.6\end{tabular}}}}%
    \put(0.01907354,0.24927887){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$x_{\mathrm{FA}}$in m\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{comparison_results_state_evolution.pdf}}%
    \put(0.17297976,0.43801314){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textsl{v}wind= 5 in m/s\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{comparison_results_state_evolution.pdf}}%
    \put(0.49538002,0.43801314){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textsl{v}wind= 6 in m/s\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=19]{comparison_results_state_evolution.pdf}}%
    \put(0.81778029,0.43801314){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textsl{v}wind= 11 in m/s\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> figures/results_in_training_area/comparison_results_state_evolution.pdf_tex <==
%% Creator: Inkscape 1.1.2 (0a00cf5339, 2022-02-04), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'comparison_results_state_evolution.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{975.80999756bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.40531457)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{comparison_results_state_evolution.pdf}}%
    \put(0.11927713,0.03075651){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0.0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{comparison_results_state_evolution.pdf}}%
    \put(0.2232467,0.03075651){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}2.5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{comparison_results_state_evolution.pdf}}%
    \put(0.32721627,0.03075651){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}5.0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{comparison_results_state_evolution.pdf}}%
    \put(0.43118585,0.03075651){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}7.5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{comparison_results_state_evolution.pdf}}%
    \put(0.53515543,0.03075651){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}10.0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{comparison_results_state_evolution.pdf}}%
    \put(0.63912499,0.03075651){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}12.5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{comparison_results_state_evolution.pdf}}%
    \put(0.74309454,0.03075651){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}15.0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{comparison_results_state_evolution.pdf}}%
    \put(0.84706409,0.03075651){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}17.5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{comparison_results_state_evolution.pdf}}%
    \put(0.95103371,0.03075651){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}20.0\end{tabular}}}}%
    \put(0.51490557,0.01165315){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textsl{t} in s\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{comparison_results_state_evolution.pdf}}%
    \put(0.06385465,0.06681946){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.00\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{comparison_results_state_evolution.pdf}}%
    \put(0.06385465,0.12280907){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.05\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{comparison_results_state_evolution.pdf}}%
    \put(0.06385465,0.17879871){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.10\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{comparison_results_state_evolution.pdf}}%
    \put(0.06385465,0.23478834){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.15\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{comparison_results_state_evolution.pdf}}%
    \put(0.06385465,0.29077796){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.20\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{comparison_results_state_evolution.pdf}}%
    \put(0.06385465,0.34676759){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.25\end{tabular}}}}%
    \put(0.01983737,0.22749307){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Tower Top Deflection Fore-Aft in m\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{comparison_results_state_evolution.pdf}}%
    \put(0.79956136,0.37072023){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}wind speed= 5 in m/s\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{comparison_results_state_evolution.pdf}}%
    \put(0.79956136,0.34665305){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}wind speed= 6 in m/s\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{comparison_results_state_evolution.pdf}}%
    \put(0.79956136,0.32258586){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}wind speed= 6 in m/s\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/comparison_results_box_plot1_far_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.1.2 (0a00cf5339, 2022-02-04), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'comparison_results_box_plot1_far_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{586.60875bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.77337749)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{comparison_results_box_plot1_far_svg-tex.pdf}}%
    \put(0.21420709,0.05116272){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0.30\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{comparison_results_box_plot1_far_svg-tex.pdf}}%
    \put(0.30340338,0.05116272){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0.35\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{comparison_results_box_plot1_far_svg-tex.pdf}}%
    \put(0.39259966,0.05116272){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0.40\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{comparison_results_box_plot1_far_svg-tex.pdf}}%
    \put(0.48179597,0.05116272){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0.45\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{comparison_results_box_plot1_far_svg-tex.pdf}}%
    \put(0.57099228,0.05116272){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0.50\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{comparison_results_box_plot1_far_svg-tex.pdf}}%
    \put(0.66018858,0.05116272){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0.55\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{comparison_results_box_plot1_far_svg-tex.pdf}}%
    \put(0.74938484,0.05116272){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0.60\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{comparison_results_box_plot1_far_svg-tex.pdf}}%
    \put(0.83858114,0.05116272){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0.65\end{tabular}}}}%
    \put(0.53014038,0.0179464){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}evaluation time in s\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{comparison_results_box_plot1_far_svg-tex.pdf}}%
    \put(0.04549029,0.29567834){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}10−8\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{comparison_results_box_plot1_far_svg-tex.pdf}}%
    \put(0.04549029,0.53351239){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}10−7\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{comparison_results_box_plot1_far_svg-tex.pdf}}%
    \put(0.03299898,0.39547654){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}error\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{comparison_results_box_plot1_far_svg-tex.pdf}}%
    \put(0.13528822,0.72946832){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}enhanced Heun\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{comparison_results_box_plot1_far_svg-tex.pdf}}%
    \put(0.48119593,0.72946832){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}hybrid enhanced Heun\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{comparison_results_box_plot1_far_svg-tex.pdf}}%
    \put(0.92262304,0.72946832){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}RK3\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/comparison_results_box_plot1_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.1.2 (0a00cf5339, 2022-02-04), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'comparison_results_box_plot1_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{570.10875bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.76681861)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{comparison_results_box_plot1_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/comparison_results_box_plot2_far_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.1.2 (0a00cf5339, 2022-02-04), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'comparison_results_box_plot2_far_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{593.64875bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.76420611)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{comparison_results_box_plot2_far_svg-tex.pdf}}%
    \put(0.18970316,0.05055599){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0.6\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{comparison_results_box_plot2_far_svg-tex.pdf}}%
    \put(0.28325708,0.05055599){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0.7\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{comparison_results_box_plot2_far_svg-tex.pdf}}%
    \put(0.37681099,0.05055599){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0.8\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{comparison_results_box_plot2_far_svg-tex.pdf}}%
    \put(0.4703649,0.05055599){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0.9\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{comparison_results_box_plot2_far_svg-tex.pdf}}%
    \put(0.56391879,0.05055599){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}1.0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{comparison_results_box_plot2_far_svg-tex.pdf}}%
    \put(0.65747272,0.05055599){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}1.1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{comparison_results_box_plot2_far_svg-tex.pdf}}%
    \put(0.75102661,0.05055599){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}1.2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{comparison_results_box_plot2_far_svg-tex.pdf}}%
    \put(0.84458055,0.05055599){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}1.3\end{tabular}}}}%
    \put(0.5357124,0.01773357){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}evaluation time in s\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{comparison_results_box_plot2_far_svg-tex.pdf}}%
    \put(0.04495082,0.20206212){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}10−10\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{comparison_results_box_plot2_far_svg-tex.pdf}}%
    \put(0.05680969,0.43585398){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}10−9\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{comparison_results_box_plot2_far_svg-tex.pdf}}%
    \put(0.03260765,0.39078664){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}error\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{comparison_results_box_plot2_far_svg-tex.pdf}}%
    \put(0.14554272,0.72081766){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}enhanced Heun\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{comparison_results_box_plot2_far_svg-tex.pdf}}%
    \put(0.48734837,0.72081766){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}hybrid enhanced Heun\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{comparison_results_box_plot2_far_svg-tex.pdf}}%
    \put(0.92354061,0.72081766){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}RK3\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/comparison_results_box_plot2_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.1.2 (0a00cf5339, 2022-02-04), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'comparison_results_box_plot2_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{577.14875bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.75746504)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{comparison_results_box_plot2_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/comparison_results_median_Error_vs_time_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.1.2 (0a00cf5339, 2022-02-04), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'comparison_results_median_Error_vs_time_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{970.809375bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.44735739)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{comparison_results_median_Error_vs_time_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/comparison_results_state_evolution_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.1.2 (0a00cf5339, 2022-02-04), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'comparison_results_state_evolution_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{969.31bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.40132672)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{comparison_results_state_evolution_svg-tex.pdf}}%
  \end{picture}%
\endgroup%

